Reionization Parameter Inference from 3D Minkowski Functionals of the 21 cm Signals

The Minkowski Functionals (MFs), a set of topological summary statistics, have emerged as a powerful tool for extracting non-Gaussian information. We investigate the prospect of constraining the reionization parameters using the MFs of the 21 cm brightness temperature field from the epoch of reionization (EoR). Realistic effects, including thermal noise, synthesized beam, and foreground avoidance, are applied to the mock observations from the radio interferometric array experiments such as the Hydrogen Epoch of Reionization Array (HERA) and the Square Kilometre Array (SKA). We demonstrate that the MFs of the 21 cm signal measured with SKA-Low can be used to distinguish different reionization models, whereas the MF measurement with a HERA-like array cannot be made accurately enough. We further forecast the accuracies with which the MF measurements can place constraints on reionization parameters, using the standard MCMC analysis for parameter inference based on forward modeling. We find that for SKA-Low observation, MFs provide unbiased estimations of the reionization parameters with accuracies comparable to the power spectrum (PS) analysis. Furthermore, joint constraints using both MFs and PS can improve the constraint accuracies by up to $30\%$ compared to those with the PS alone. Nevertheless, the constraint accuracies can be degraded if the EoR window is shrunk with strong foreground avoidance. Our analysis demonstrates the promise of MFs as a set of summary statistics that extract complementary information from the 21 cm EoR field to the two-point statistics, which suggests a strong motivation for incorporating the MFs into the data analysis of future 21 cm observations.

==> response.txt <==
Dear Editor, 

We thank the referee for his/her constructive comments and suggestions. We made the changes suggested by the referee, as itemized below. All changes in the draft are marked in magenta.

Sincerely,

Kangning Diao 
On behalf of the coauthors

Detailed response to referee comments: 

The referee began his/her report as quoted below, followed by our response.  

Comments to the Author:
REFEREE: ``This paper is a theoretical study on the analysis of the 21 cm line from the epoch of reionization using Minkowski functionals. While the idea of using Minkowski functionals is not new, the consideration of foreground avoidance and the realistic evaluation of observational effects are important points, making it worthy of publication in AAS journal. Throughout, the manuscript is clear and sufficiently concise. I believe it is almost ready for publication, but I would like to give the following comments and question for confirmation.’’

OUR RESPONSE: We appreciate the referee for his/her positive comments.

Comments and questions listed:

REFEREE: ``How did you apply foreground avoidance to the image? It is probably a 3D Fourier transform of a PSF convolved image, but it would be good to specify’’

OUR RESPONSE: In the second to last paragraph of Section 2.2.3, we added a description of the foreground cut technique. In addition, we added the value of the characteristic angular scale in Table 1 and a relevant description in the second paragraph of Section 2.2.3 to clarify the technical aspects on the calculation of the wedge slope m.

REFEREE: ``In Figure 1, the authors show the Noise+FG Cut image for the SKA case. I'm surprised the FG cut has little impact on the image. The effect of foreground wedge removal is shown in Figure 3 of Bianco et al 2024. They assumed a narrower field of view than this work. It's just a visual inspection, but the effect of wedge removal is stronger than this paper. Is there any explanation for the difference?’’

OUR RESPONSE: There are a couple of likely explanations for this difference. First, the image shown in Bianco et al. is the result of performing a foreground cut on a foreground + signal image cube. Thus, the residual foregrounds are still likely prominent therein. In Section 4.6, we added a new paragraph to address that we did not account for the residual foregrounds.
Second, in Fig. 1 of our previous manuscript, all panels were shown with the same colorbar, which caused the low contrast in the PSF convolved images, since their values are significantly smaller than the pure signal. In the new manuscript, we updated Fig.1 in which we set the colorbar for the pure signal and the PSF convolved images separately, to better show the difference under different systematics. 

REFEREE: ``It would be better to avoid using the words "pessimistic". The station beam of SKA spreads over a wide area, and the effects of sidelobes created by the Galaxy and bright radio objects are unavoidable. Additionally, there will always be calibration errors. In this case, the foreground wedge will extend to a considerably large m. Therefore, the considered case cannot be said to be pessimistic.’’

OUR RESPONSE: We rephrased the word 'pessimistic' to ‘more realistic’ throughout the paper.

REFEREE: ``An explanation of the stages of EoR is useful in (e.g.) section 3. Although references are provided, a brief explanation would be helpful.’’

OUR RESPONSE: In Section 3.2, we added a summary of the EoR morphological stages.


